Self-Calibrating Conformal Prediction

In machine learning, model calibration and predictive inference are essential for producing reliable predictions and quantifying uncertainty to support decision-making. Recognizing the complementary roles of point and interval predictions, we introduce Self-Calibrating Conformal Prediction, a method that combines Venn-Abers calibration and conformal prediction to deliver calibrated point predictions alongside prediction intervals with finite-sample validity conditional on these predictions. To achieve this, we extend the original Venn-Abers procedure from binary classification to regression. Our theoretical framework supports analyzing conformal prediction methods that involve calibrating model predictions and subsequently constructing conditionally valid prediction intervals on the same data, where the conditioning set or conformity scores may depend on the calibrated predictions. Real-data experiments show that our method improves interval efficiency through model calibration and offers a practical alternative to feature-conditional validity.

==> experiments_neurips/latex_table_bike_False.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.885 & 0.923 & 1.03 & 1.03 & 0.0215 & 0.00754 \\
CQR (marginal) & 0.885 & 0.9 & 1.31 & 1.16 & 0.0328 & 0.0292 \\
Mondrian (5 bins) & 0.872 & 0.925 & 0.992 & 0.97 & 0.0215 & 0.00754 \\
Mondrian (10 bins) & 0.863 & 0.929 & 0.978 & 0.955 & 0.0215 & 0.00754 \\
Mondrian (101 bins) & 0.883 & 0.937 & 1.12 & 1.07 & 0.0215 & 0.00754 \\
Kernel & 0.86 & 0.926 & 0.958 & 0.966 & 0.0215 & 0.00754 \\
SC-CP & 0.878 & 0.929 & 0.995 & 0.945 & 0.00797 & -0.00647 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_bike_True.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.909 & 0.914 & 1.46 & 1.46 & 0.155 & 0.147 \\
CQR (marginal) & 0.902 & 0.892 & 1.33 & 1.13 & 0.0577 & 0.0331 \\
Mondrian (5 bins) & 0.878 & 0.923 & 1.2 & 1.17 & 0.155 & 0.147 \\
Mondrian (10 bins) & 0.863 & 0.927 & 1.15 & 1.15 & 0.155 & 0.147 \\
Mondrian (101 bins) & 0.872 & 0.935 & 1.23 & 1.22 & 0.155 & 0.147 \\
Kernel & 0.865 & 0.927 & 1.12 & 1.16 & 0.155 & 0.147 \\
SC-CP & 0.863 & 0.933 & 0.966 & 0.935 & 0.00833 & -0.011 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_bio_False.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.898 & 0.904 & 1.67 & 1.67 & 0.00227 & -0.0191 \\
CQR (marginal) & 0.891 & 0.889 & 1.66 & 1.7 & -0.0209 & -0.0124 \\
Mondrian (5 bins) & 0.902 & 0.922 & 1.58 & 1.68 & 0.00227 & -0.0191 \\
Mondrian (10 bins) & 0.893 & 0.923 & 1.49 & 1.59 & 0.00227 & -0.0191 \\
Mondrian (101 bins) & 0.894 & 0.925 & 1.49 & 1.61 & 0.00227 & -0.0191 \\
Kernel & 0.88 & 0.895 & 1.37 & 1.48 & 0.00227 & -0.0191 \\
SC-CP & 0.893 & 0.916 & 1.38 & 1.52 & -0.0174 & 0.00773 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_bio_True.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.907 & 0.904 & 1.81 & 1.81 & 0.168 & 0.153 \\
CQR (marginal) & 0.895 & 0.897 & 1.64 & 1.73 & -0.0223 & -0.0062 \\
Mondrian (5 bins) & 0.908 & 0.915 & 1.73 & 1.84 & 0.168 & 0.153 \\
Mondrian (10 bins) & 0.907 & 0.91 & 1.69 & 1.79 & 0.168 & 0.153 \\
Mondrian (101 bins) & 0.903 & 0.914 & 1.62 & 1.79 & 0.168 & 0.153 \\
Kernel & 0.892 & 0.901 & 1.52 & 1.67 & 0.168 & 0.153 \\
SC-CP & 0.882 & 0.908 & 1.36 & 1.56 & -0.0191 & 0.003 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_community_False.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.861 & 0.949 & 0.321 & 0.321 & -0.0153 & 0.00739 \\
CQR (marginal) & 0.888 & 0.915 & 0.333 & 0.227 & -0.0346 & -0.00193 \\
Mondrian (5 bins) & 0.852 & 0.875 & 0.293 & 0.188 & -0.0153 & 0.00739 \\
Mondrian (10 bins) & 0.906 & 0.903 & 0.367 & 0.201 & -0.0153 & 0.00739 \\
Mondrian (97 bins) & 0.821 & 0.858 & 0.366 & 0.214 & -0.0153 & 0.00739 \\
Kernel & 0.888 & 0.881 & 0.347 & 0.185 & -0.0153 & 0.00739 \\
SC-CP & 0.901 & 0.892 & 0.359 & 0.191 & -0.00977 & 0.00804 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_community_True.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.87 & 0.949 & 0.321 & 0.321 & -0.00871 & 0.0126 \\
CQR (marginal) & 0.919 & 0.943 & 0.366 & 0.245 & -0.0181 & -0.00647 \\
Mondrian (5 bins) & 0.825 & 0.847 & 0.275 & 0.186 & -0.00871 & 0.0126 \\
Mondrian (10 bins) & 0.928 & 0.864 & 0.372 & 0.204 & -0.00871 & 0.0126 \\
Mondrian (98 bins) & 0.843 & 0.852 & 0.34 & 0.219 & -0.00871 & 0.0126 \\
Kernel & 0.901 & 0.886 & 0.337 & 0.189 & -0.00871 & 0.0126 \\
SC-CP & 0.901 & 0.892 & 0.362 & 0.187 & -0.0109 & 0.00859 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_concrete_False.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.839 & 0.903 & 0.525 & 0.525 & -0.054 & -0.015 \\
CQR (marginal) & 0.871 & 0.889 & 0.901 & 0.617 & -0.00706 & 0.0119 \\
Mondrian (5 bins) & 0.935 & 0.903 & 0.698 & 0.534 & -0.054 & -0.015 \\
Mondrian (10 bins) & 0.935 & 0.903 & 0.699 & 0.504 & -0.054 & -0.015 \\
Mondrian (86 bins) & 0.726 & 0.792 & 0.602 & 0.453 & -0.054 & -0.015 \\
Kernel & 0.952 & 0.875 & 0.695 & 0.482 & -0.054 & -0.015 \\
SC-CP & 0.935 & 0.903 & 0.859 & 0.545 & -0.0587 & -0.0265 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_concrete_True.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.839 & 0.903 & 0.529 & 0.529 & -0.012 & -0.00892 \\
CQR (marginal) & 0.887 & 0.861 & 0.918 & 0.629 & -0.0143 & 0.00432 \\
Mondrian (5 bins) & 0.968 & 0.889 & 0.816 & 0.551 & -0.012 & -0.00892 \\
Mondrian (10 bins) & 0.952 & 0.91 & 0.783 & 0.601 & -0.012 & -0.00892 \\
Mondrian (87 bins) & 0.774 & 0.806 & 0.652 & 0.481 & -0.012 & -0.00892 \\
Kernel & 0.952 & 0.917 & 0.791 & 0.532 & -0.012 & -0.00892 \\
SC-CP & 0.887 & 0.861 & 0.879 & 0.563 & -0.0356 & -0.0462 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_meps_21_False.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.918 & 0.862 & 2.82 & 2.82 & -0.0136 & -0.0427 \\
CQR (marginal) & 0.908 & 0.884 & 2.28 & 2.71 & -0.108 & -0.0862 \\
Mondrian (5 bins) & 0.889 & 0.885 & 2.26 & 2.79 & -0.0136 & -0.0427 \\
Mondrian (10 bins) & 0.893 & 0.896 & 2.22 & 2.87 & -0.0136 & -0.0427 \\
Mondrian (101 bins) & 0.91 & 0.918 & 2.56 & 3.26 & -0.0136 & -0.0427 \\
Kernel & 0.893 & 0.901 & 2.26 & 2.94 & -0.0136 & -0.0427 \\
SC-CP & 0.909 & 0.924 & 2.14 & 2.86 & -0.0275 & 0.0231 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_meps_21_True.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.933 & 0.865 & 3.4 & 3.4 & 0.69 & 0.513 \\
CQR (marginal) & 0.908 & 0.881 & 2.25 & 2.68 & -0.0952 & -0.0854 \\
Mondrian (5 bins) & 0.888 & 0.893 & 3.24 & 3.63 & 0.69 & 0.513 \\
Mondrian (10 bins) & 0.913 & 0.886 & 3.21 & 3.54 & 0.69 & 0.513 \\
Mondrian (83 bins) & 0.932 & 0.925 & 3.32 & 3.74 & 0.69 & 0.513 \\
Kernel & 0.895 & 0.913 & 3.38 & 3.93 & 0.69 & 0.513 \\
SC-CP & 0.902 & 0.911 & 2.2 & 2.91 & -0.0119 & 0.000931 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_star_False.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.896 & 0.896 & 0.175 & 0.175 & 0.00338 & 0.00796 \\
CQR (marginal) & 0.896 & 0.91 & 0.18 & 0.182 & 0.00292 & 0.00454 \\
Mondrian (5 bins) & 0.892 & 0.9 & 0.174 & 0.174 & 0.00338 & 0.00796 \\
Mondrian (10 bins) & 0.892 & 0.891 & 0.178 & 0.176 & 0.00338 & 0.00796 \\
Mondrian (98 bins) & 0.86 & 0.863 & 0.176 & 0.175 & 0.00338 & 0.00796 \\
Kernel & 0.892 & 0.9 & 0.171 & 0.171 & 0.00338 & 0.00796 \\
SC-CP & 0.892 & 0.905 & 0.177 & 0.177 & 0.00624 & 0.01 \\
\bottomrule
\end{tabular}


==> experiments_neurips/latex_table_star_True.txt <==
\begin{tabular}{lllllll}
\toprule
Method & Coverage (A=0) & Coverage (A=1) & Average Width (A=0) & Average Width (A=1) & Cal. Error (A=0) & Cal. Error (A=1) \\
\midrule
Marginal & 0.892 & 0.896 & 0.174 & 0.174 & 0.00482 & 0.00961 \\
CQR (marginal) & 0.892 & 0.872 & 0.173 & 0.177 & 0.00302 & 0.00597 \\
Mondrian (5 bins) & 0.887 & 0.882 & 0.171 & 0.171 & 0.00482 & 0.00961 \\
Mondrian (10 bins) & 0.901 & 0.886 & 0.176 & 0.173 & 0.00482 & 0.00961 \\
Mondrian (99 bins) & 0.86 & 0.872 & 0.184 & 0.179 & 0.00482 & 0.00961 \\
Kernel & 0.887 & 0.891 & 0.17 & 0.17 & 0.00482 & 0.00961 \\
SC-CP & 0.905 & 0.919 & 0.18 & 0.178 & 0.00607 & 0.00983 \\
\bottomrule
\end{tabular}

